Experimental study of perovskite nanocrystals as single photon sources for integrated quantum photonics

This thesis is devoted to the study of the coupling of single-photon emitters with photonic nanostructures by using the properties of the near field of a photonic structure in view of the realization of a compact integrated single-photon source for quantum applications. The first part of my thesis work was consecrated to the optimization of perovskites nanocrystals. Although perovskites nanocrystals are very promising single-photon sources, they still need improvements: in this work, I review the main properties of these emitters and present a full characterization of perovskite nanocrystals with improved photo-stability, reduced blinking ad strong antibunching. In the second part of the thesis, I focus on the coupling of quantum emitters with various photonic structures: namely the tapered optical nanofibers and the ion-exchange waveguides. The fabrication method and the optical properties of the nanofibers are described in detail and the coupling of a single perovskite nanocrystal with a nanofiber is achieved, which constitutes a proof of principle of a hybrid integrated single-photon source. Finally, I show how the near field around ion exchange waveguides can be employed together with near-field polymerization to trap single-photon emitters onto the waveguides.

==> ImChristophe/PL15101907_0.dat <==
#PL15101907_0	PL15101907_1
7346.49	1808
7346.52	1807
7346.55	1810
7346.57	1807
7346.6	1807
7346.63	1810
7346.66	1807
7346.69	1806
7346.72	1804
7346.75	1810
7346.78	1803
7346.81	1807
7346.84	1808
7346.87	1804
7346.9	1802
7346.93	1805
7346.96	1806
7346.99	1803
7347.02	1810
7347.05	1804
7347.08	1803
7347.1	1810
7347.13	1804
7347.16	1804
7347.19	1803
7347.22	1802
7347.25	1812
7347.28	1807
7347.31	1804
7347.34	1805
7347.37	1811
7347.4	1802
7347.43	1801
7347.46	1807
7347.49	1800
7347.52	1808
7347.55	1802
7347.58	1810
7347.6	1805
7347.63	1799
7347.66	1807
7347.69	1805
7347.72	1801
7347.75	1800
7347.78	1802
7347.81	1803
7347.84	1805
7347.87	1799
7347.9	1807
7347.93	1804
7347.96	1801
7347.99	1808
7348.02	1806
7348.05	1807
7348.08	1804
7348.11	1799
7348.13	1807
7348.16	1810
7348.19	1805
7348.22	1800
7348.25	1805
7348.28	1811
7348.31	1807
7348.34	1809
7348.37	1804
7348.4	1809
7348.43	1807
7348.46	1805
7348.49	1802
7348.52	1808
7348.55	1806
7348.58	1805
7348.61	1814
7348.63	1804
7348.66	1808
7348.69	1816
7348.72	1809
7348.75	1805
7348.78	1803
7348.81	1807
7348.84	1809
7348.87	1803
7348.9	1804
7348.93	1811
7348.96	1809
7348.99	1801
7349.02	1807
7349.05	1807
7349.08	1807
7349.11	1812
7349.14	1803
7349.16	1807
7349.19	1799
7349.22	1803
7349.25	1805
7349.28	1805
7349.31	1801
7349.34	1803
7349.37	1801
7349.4	1802
7349.43	1807
7349.46	1798
7349.49	1800
7349.52	1801
7349.55	1802
7349.58	1801
7349.61	1802
7349.64	1807
7349.66	1802
7349.69	1803
7349.72	1804
7349.75	1802
7349.78	1807
7349.81	1811
7349.84	1805
7349.87	1800
7349.9	1808
7349.93	1812
7349.96	1802
7349.99	1804
7350.02	1801
7350.05	1802
7350.08	1806
7350.11	1808
7350.14	1801
7350.17	1806
7350.19	1806
7350.22	1802
7350.25	1801
7350.28	1806
7350.31	1809
7350.34	1799
7350.37	1805
7350.4	1805
7350.43	1812
7350.46	1804
7350.49	1800
7350.52	1808
7350.55	1806
7350.58	1810
7350.61	1804
7350.64	1806
7350.67	1812
7350.69	1807
7350.72	1806
7350.75	1805
7350.78	1804
7350.81	1810
7350.84	1810
7350.87	1801
7350.9	1808
7350.93	1811
7350.96	1808
7350.99	1810
7351.02	1803
7351.05	1803
7351.08	1812
7351.11	1812
7351.14	1799
7351.17	1803
7351.2	1810
7351.22	1804
7351.25	1811
7351.28	1807
7351.31	1801
7351.34	1803
7351.37	1808
7351.4	1801
7351.43	1803
7351.46	1809
7351.49	1812
7351.52	1812
7351.55	1805
7351.58	1801
7351.61	1797
7351.64	1801
7351.67	1805
7351.7	1807
7351.72	1809
7351.75	1804
7351.78	1807
7351.81	1798
7351.84	1805
7351.87	1807
7351.9	1804
7351.93	1802
7351.96	1803
7351.99	1807
7352.02	1811
7352.05	1806
7352.08	1803
7352.11	1807
7352.14	1809
7352.17	1800
7352.2	1800
7352.23	1796
7352.25	1806
7352.28	1817
7352.31	1811
7352.34	1806
7352.37	1808
7352.4	1805
7352.43	1809
7352.46	1809
7352.49	1804
7352.52	1810
7352.55	1803
7352.58	1809
7352.61	1808
7352.64	1803
7352.67	1807
7352.7	1813
7352.73	1801
7352.75	1804
7352.78	1799
7352.81	1814
7352.84	1807
7352.87	1799
7352.9	1807
7352.93	1804
7352.96	1806
7352.99	1797
7353.02	1810
7353.05	1810
7353.08	1807
7353.11	1806
7353.14	1805
7353.17	1804
7353.2	1806
7353.23	1812
7353.26	1807
7353.28	1805
7353.31	1800
7353.34	1805
7353.37	1806
7353.4	1811
7353.43	1808
7353.46	1803
7353.49	1806
7353.52	1806
7353.55	1799
7353.58	1810
7353.61	1807
7353.64	1805
7353.67	1810
7353.7	1802
7353.73	1809
7353.76	1802
7353.78	1804
7353.81	1808
7353.84	1805
7353.87	1803
7353.9	1804
7353.93	1805
7353.96	1802
7353.99	1804
7354.02	1809
7354.05	1808
7354.08	1800
7354.11	1805
7354.14	1808
7354.17	1807
7354.2	1804
7354.23	1806
7354.26	1799
7354.29	1807
7354.31	1805
7354.34	1802
7354.37	1806
7354.4	1802
7354.43	1803
7354.46	1809
7354.49	1809
7354.52	1807
7354.55	1815
7354.58	1803
7354.61	1809
7354.64	1803
7354.67	1806
7354.7	1802
7354.73	1806
7354.76	1811
7354.79	1809
7354.81	1813
7354.84	1803
7354.87	1812
7354.9	1805
7354.93	1807
7354.96	1808
7354.99	1812
7355.02	1805
7355.05	1815
7355.08	1806
7355.11	1805
7355.14	1808
7355.17	1808
7355.2	1810
7355.23	1810
7355.26	1807
7355.29	1810
7355.32	1807
7355.34	1809
7355.37	1807
7355.4	1813
7355.43	1804
7355.46	1811
7355.49	1804
7355.52	1804
7355.55	1815
7355.58	1810
7355.61	1806
7355.64	1809
7355.67	1809
7355.7	1802
7355.73	1799
7355.76	1800
7355.79	1805
7355.82	1800
7355.84	1802
7355.87	1805
7355.9	1801
7355.93	1801
7355.96	1798
7355.99	1803
7356.02	1808
7356.05	1809
7356.08	1802
7356.11	1810
7356.14	1803
7356.17	1802
7356.2	1806
7356.23	1800
7356.26	1807
7356.29	1804
7356.32	1810
7356.35	1810
7356.37	1804
7356.4	1797
7356.43	1803
7356.46	1805
7356.49	1805
7356.52	1813
7356.55	1799
7356.58	1804
7356.61	1808
7356.64	1807
7356.67	1807
7356.7	1803
7356.73	1804
7356.76	1803
7356.79	1810
7356.82	1802
7356.85	1807
7356.87	1808
7356.9	1811
7356.93	1807
7356.96	1803
7356.99	1807
7357.02	1800
7357.05	1810
7357.08	1802
7357.11	1809
7357.14	1817
7357.17	1803
7357.2	1808
7357.23	1802
7357.26	1800
7357.29	1813
7357.32	1809
7357.35	1808
7357.38	1806
7357.4	1807
7357.43	1808
7357.46	1807
7357.49	1803
7357.52	1804
7357.55	1807
7357.58	1811
7357.61	1807
7357.64	1804
7357.67	1805
7357.7	1814
7357.73	1809
7357.76	1805
7357.79	1810
7357.82	1809
7357.85	1801
7357.88	1805
7357.9	1810
7357.93	1807
7357.96	1808
7357.99	1807
7358.02	1807
7358.05	1798
7358.08	1810
7358.11	1805
7358.14	1803
7358.17	1804
7358.2	1810
7358.23	1805
7358.26	1803
7358.29	1808
7358.32	1802
7358.35	1796
7358.38	1808
7358.41	1806
7358.43	1807
7358.46	1812
7358.49	1808
7358.52	1803
7358.55	1805
7358.58	1811
7358.61	1808
7358.64	1798
7358.67	1812
7358.7	1797
7358.73	1807
7358.76	1803
7358.79	1808
7358.82	1810
7358.85	1801
7358.88	1808
7358.91	1812
7358.93	1807
7358.96	1805
7358.99	1808
7359.02	1807
7359.05	1810
7359.08	1811
7359.11	1807
7359.14	1810
7359.17	1809
7359.2	1808
7359.23	1804
7359.26	1810
7359.29	1806
7359.32	1804
7359.35	1811
7359.38	1811
7359.41	1805
7359.44	1814
7359.46	1805
7359.49	1808
7359.52	1803
7359.55	1807
7359.58	1806
7359.61	1807
7359.64	1805
7359.67	1808
7359.7	1804
7359.73	1808
7359.76	1811
7359.79	1807
7359.82	1803
7359.85	1805
7359.88	1806
7359.91	1803
7359.94	1806
7359.96	1808
7359.99	1806
7360.02	1814
7360.05	1811
7360.08	1810
7360.11	1811
7360.14	1796
7360.17	1806
7360.2	1805
7360.23	1804
7360.26	1804
7360.29	1799
7360.32	1806
7360.35	1805
7360.38	1807
7360.41	1797
7360.44	1809
7360.47	1807
7360.49	1806
7360.52	1806
7360.55	1809
7360.58	1808
7360.61	1812
7360.64	1797
7360.67	1806
7360.7	1808
7360.73	1808
7360.76	1798
7360.79	1812
7360.82	1799
7360.85	1801
7360.88	1808
7360.91	1814
7360.94	1809
7360.97	1803
7360.99	1805
7361.02	1807
7361.05	1807
7361.08	1799
7361.11	1808
7361.14	1810
7361.17	1801
7361.2	1799
7361.23	1807
7361.26	1813
7361.29	1805
7361.32	1799
7361.35	1809
7361.38	1807
7361.41	1810
7361.44	1812
7361.47	1813
7361.5	1806
7361.52	1805
7361.55	1815
7361.58	1804
7361.61	1809
7361.64	1811
7361.67	1811
7361.7	1807
7361.73	1807
7361.76	1808
7361.79	1805
7361.82	1811
7361.85	1815
7361.88	1803
7361.91	1803
7361.94	1806
7361.97	1810
7362	1814
7362.02	1809
7362.05	1805
7362.08	1810
7362.11	1807
7362.14	1816
7362.17	1809
7362.2	1808
7362.23	1808
7362.26	1805
7362.29	1807
7362.32	1803
7362.35	1811
7362.38	1811
7362.41	1811
7362.44	1805
7362.47	1803
7362.5	1815
7362.53	1813
7362.55	1807
7362.58	1805
7362.61	1806
7362.64	1806
7362.67	1802
7362.7	1809
7362.73	1811
7362.76	1811
7362.79	1811
7362.82	1810
7362.85	1814
7362.88	1802
7362.91	1806
7362.94	1805
7362.97	1818
7363	1806
7363.03	1812
7363.05	1810
7363.08	1805
7363.11	1810
7363.14	1802
7363.17	1804
7363.2	1807
7363.23	1815
7363.26	1810
7363.29	1801
7363.32	1826
7363.35	1817
7363.38	1812
7363.41	1810
7363.44	1812
7363.47	1815
7363.5	1817
7363.53	1821
7363.56	1809
7363.58	1816
7363.61	1817
7363.64	1812
7363.67	1819
7363.7	1831
7363.73	1819
7363.76	1816
7363.79	1829
7363.82	1823
7363.85	1819
7363.88	1821
7363.91	1833
7363.94	1818
7363.97	1821
7364	1834
7364.03	1828
7364.06	1827
7364.08	1833
7364.11	1835
7364.14	1834
7364.17	1831
7364.2	1834
7364.23	1833
7364.26	1832
7364.29	1856
7364.32	1848
7364.35	1863
7364.38	1849
7364.41	1850
7364.44	1864
7364.47	1876
7364.5	1876
7364.53	1898
7364.56	1928
7364.59	1961
7364.61	2010
7364.64	2043
7364.67	2132
7364.7	2141
7364.73	2199
7364.76	2348
7364.79	2350
7364.82	2506
7364.85	2583
7364.88	2537
7364.91	2427
7364.94	2312
7364.97	2082
7365	1998
7365.03	1916
7365.06	1868
7365.09	1864
7365.11	1858
7365.14	1860
7365.17	1856
7365.2	1853
7365.23	1852
7365.26	1868
7365.29	1874
7365.32	1907
7365.35	1913
7365.38	1924
7365.41	2000
7365.44	2029
7365.47	2067
7365.5	2179
7365.53	2315
7365.56	2486
7365.59	2653
7365.62	2875
7365.64	3123
7365.67	3453
7365.7	3607
7365.73	3756
7365.76	3480
7365.79	3213
7365.82	2738
7365.85	2493
7365.88	2250
7365.91	2199
7365.94	2091
7365.97	2101
7366	2074
7366.03	2085
7366.06	2005
7366.09	2007
7366.12	1970
7366.14	1947
7366.17	1929
7366.2	1925
7366.23	1906
7366.26	1885
7366.29	1871
7366.32	1898
7366.35	1879
7366.38	1898
7366.41	1891
7366.44	1893
7366.47	1869
7366.5	1860
7366.53	1842
7366.56	1842
7366.59	1832
7366.62	1835
7366.65	1836
7366.67	1822
7366.7	1813
7366.73	1828
7366.76	1828
7366.79	1823
7366.82	1829
7366.85	1824
7366.88	1834
7366.91	1831
7366.94	1828
7366.97	1837
7367	1838
7367.03	1829
7367.06	1855
7367.09	1847
7367.12	1859
7367.15	1872
7367.17	1887
7367.2	1882
7367.23	1912
7367.26	1913
7367.29	1916
7367.32	1904
7367.35	1874
7367.38	1869
7367.41	1866
7367.44	1862
7367.47	1847
7367.5	1833
7367.53	1833
7367.56	1831
7367.59	1834
7367.62	1834
7367.65	1828
7367.68	1837
7367.7	1840
7367.73	1847
7367.76	1840
7367.79	1838
7367.82	1860
7367.85	1850
7367.88	1849
7367.91	1861
7367.94	1869
7367.97	1849
7368	1843
7368.03	1860
7368.06	1851
7368.09	1845
7368.12	1860
7368.15	1859
7368.18	1868
7368.2	1862
7368.23	1855
7368.26	1858
7368.29	1860
7368.32	1844
7368.35	1873
7368.38	1876
7368.41	1879
7368.44	1876
7368.47	1892
7368.5	1894
7368.53	1899
7368.56	1915
7368.59	1954
7368.62	1958
7368.65	1980
7368.68	1990
7368.71	1999
7368.73	2033
7368.76	2018
7368.79	2002
7368.82	2036
7368.85	2023
7368.88	2048
7368.91	2012
7368.94	2069
7368.97	2143
7369	2101
7369.03	2178
7369.06	2283
7369.09	2403
7369.12	2536
7369.15	2696
7369.18	2889
7369.21	3086
7369.23	3450
7369.26	3762
7369.29	4166
7369.32	4888
7369.35	5683
7369.38	6333
7369.41	7235
7369.44	8278
7369.47	10018
7369.5	11124
7369.53	11722
7369.56	11122
7369.59	9489
7369.62	7129
7369.65	5149
7369.68	3902
7369.71	3075
7369.74	2755
7369.76	2498
7369.79	2338
7369.82	2288
7369.85	2212
7369.88	2151
7369.91	2152
7369.94	2103
7369.97	2118
7370	2114
7370.03	2108
7370.06	2181
7370.09	2232
7370.12	2280
7370.15	2362
7370.18	2560
7370.21	2827
7370.24	3178
7370.26	3636
7370.29	4106
7370.32	4639
7370.35	5387
7370.38	5639
7370.41	5609
7370.44	4952
7370.47	4143
7370.5	3517
7370.53	3033
7370.56	2781
7370.59	2630
7370.62	2521
7370.65	2511
7370.68	2473
7370.71	2505
7370.74	2398
7370.77	2422
7370.79	2375
7370.82	2347
7370.85	2292
7370.88	2282
7370.91	2261
7370.94	2262
7370.97	2340
7371	2333
7371.03	2423
7371.06	2488
7371.09	2454
7371.12	2415
7371.15	2277
7371.18	2180
7371.21	2050
7371.24	2012
7371.27	1971
7371.29	1983
7371.32	1961
7371.35	1923
7371.38	1958
7371.41	1929
7371.44	1908
7371.47	1903
7371.5	1896
7371.53	1895
7371.56	1894
7371.59	1904
7371.62	1892
7371.65	1902
7371.68	1888
7371.71	1894
7371.74	1912
7371.77	1942
7371.8	1926
7371.82	1973
7371.85	1986
7371.88	2044
7371.91	2024
7371.94	2049
7371.97	2052
7372	1992
7372.03	1979
7372.06	1947
7372.09	1940
7372.12	1944
7372.15	1931
7372.18	1936
7372.21	1951
7372.24	1914
7372.27	1931
7372.3	1937
7372.32	1933
7372.35	1934
7372.38	1971
7372.41	2010
7372.44	2012
7372.47	2034
7372.5	2086
7372.53	2174
7372.56	2178
7372.59	2165
7372.62	2088
7372.65	2022
7372.68	1942
7372.71	1923
7372.74	1889
7372.77	1867
7372.8	1863
7372.83	1846
7372.85	1862
7372.88	1846
7372.91	1864
7372.94	1838
7372.97	1840
7373	1834
7373.03	1855
7373.06	1856
7373.09	1862
7373.12	1831
7373.15	1855
7373.18	1855
7373.21	1864
7373.24	1870
7373.27	1874
7373.3	1874
7373.33	1904
7373.35	1917
7373.38	1940
7373.41	1934
7373.44	1964
7373.47	1926
7373.5	1890
7373.53	1854
7373.56	1844
7373.59	1848
7373.62	1831
7373.65	1851
7373.68	1847
7373.71	1840
7373.74	1845
7373.77	1843
7373.8	1827
7373.83	1828
7373.86	1826
7373.88	1830
7373.91	1837
7373.94	1838
7373.97	1828
7374	1837
7374.03	1826
7374.06	1825
7374.09	1825
7374.12	1819
7374.15	1813
7374.18	1827
7374.21	1821
7374.24	1816
7374.27	1822
7374.3	1820
7374.33	1817
7374.36	1813
7374.38	1820
7374.41	1828
7374.44	1831
7374.47	1823
7374.5	1817
7374.53	1825
7374.56	1828
7374.59	1825
7374.62	1829
7374.65	1817
7374.68	1815
7374.71	1824
7374.74	1820
7374.77	1824
7374.8	1840
7374.83	1819
7374.86	1825
7374.89	1825
7374.91	1819
7374.94	1816
7374.97	1824
7375	1816
7375.03	1810
7375.06	1813
7375.09	1819
7375.12	1825
7375.15	1814
7375.18	1819
7375.21	1829
7375.24	1818
7375.27	1819
7375.3	1819
7375.33	1822
7375.36	1819
7375.39	1824
7375.41	1823
7375.44	1814
7375.47	1817
7375.5	1808
7375.53	1808
7375.56	1816
7375.59	1810
7375.62	1816
7375.65	1808
7375.68	1814
7375.71	1813
7375.74	1810
7375.77	1819
7375.8	1816
7375.83	1808
7375.86	1805
7375.89	1808
7375.92	1811
7375.94	1824
7375.97	1803
7376	1810
7376.03	1812
7376.06	1817
7376.09	1813
7376.12	1815
7376.15	1807
7376.18	1814
7376.21	1804
7376.24	1813
7376.27	1810
7376.3	1811
7376.33	1803
7376.36	1805
7376.39	1814
7376.42	1808
7376.44	1808
7376.47	1805
7376.5	1810
7376.53	1815
7376.56	1808
7376.59	1812
7376.62	1808
7376.65	1815
7376.68	1823
7376.71	1808
7376.74	1819
7376.77	1820
7376.8	1800
7376.83	1810
7376.86	1823
7376.89	1813
7376.92	1803
7376.95	1811
7376.97	1817
7377	1813
7377.03	1812
7377.06	1818
7377.09	1814
7377.12	1823
7377.15	1809
7377.18	1807
7377.21	1814
7377.24	1809
7377.27	1817
7377.3	1814
7377.33	1807
7377.36	1821
7377.39	1812
7377.42	1809
7377.45	1817
7377.47	1815
7377.5	1811
7377.53	1801
7377.56	1806
7377.59	1805
7377.62	1811
7377.65	1807
7377.68	1800
7377.71	1810
7377.74	1814
7377.77	1814
7377.8	1811
7377.83	1803
7377.86	1811
7377.89	1808
7377.92	1803
7377.95	1817
7377.98	1811
7378	1819
7378.03	1803
7378.06	1805
7378.09	1804
7378.12	1807
7378.15	1814
7378.18	1805
7378.21	1807
7378.24	1811
7378.27	1812
7378.3	1802
7378.33	1814
7378.36	1804
7378.39	1804
7378.42	1807
7378.45	1805
7378.48	1803
7378.5	1807
7378.53	1799
7378.56	1812
7378.59	1808
7378.62	1807
7378.65	1804
7378.68	1804
7378.71	1806
7378.74	1801
7378.77	1806
7378.8	1806
7378.83	1805
7378.86	1806
7378.89	1808
7378.92	1806
7378.95	1807
7378.98	1813
7379.01	1808
7379.03	1805
7379.06	1817
7379.09	1808
7379.12	1810
7379.15	1801
7379.18	1809
7379.21	1809
7379.24	1807
7379.27	1805
7379.3	1803
7379.33	1807
7379.36	1814
7379.39	1812
7379.42	1807
7379.45	1812
7379.48	1805
7379.51	1812
7379.53	1805
7379.56	1813
7379.59	1819
7379.62	1811
7379.65	1812
7379.68	1808
7379.71	1804
7379.74	1810
7379.77	1811
7379.8	1810
7379.83	1809
7379.86	1808
7379.89	1817
7379.92	1800
7379.95	1810
7379.98	1807
7380.01	1816
7380.04	1814
7380.06	1808
7380.09	1811
7380.12	1806
7380.15	1812
7380.18	1803
7380.21	1806
7380.24	1808
7380.27	1811
7380.3	1811
7380.33	1809
7380.36	1817
7380.39	1812
7380.42	1815
7380.45	1808
7380.48	1801
7380.51	1809
7380.54	1803
7380.56	1810
7380.59	1807
7380.62	1811
7380.65	1805
7380.68	1804
7380.71	1803
7380.74	1801
7380.77	1807
7380.8	1799
7380.83	1807
7380.86	1802
7380.89	1807
7380.92	1809
7380.95	1805
7380.98	1809
7381.01	1810
7381.04	1811
7381.07	1809
7381.09	1802
7381.12	1811
7381.15	1806
7381.18	1811
7381.21	1806
7381.24	1804
7381.27	1804
7381.3	1812
7381.33	1816
7381.36	1818
7381.39	1810
7381.42	1813
7381.45	1804
7381.48	1813
7381.51	1807
7381.54	1808
7381.57	1808
7381.59	1818
7381.62	1807
7381.65	1819
7381.68	1803
7381.71	1803
7381.74	1809
7381.77	1819
7381.8	1805
7381.83	1804
7381.86	1807
7381.89	1806
7381.92	1810
7381.95	1806
7381.98	1811
7382.01	1817
7382.04	1808
7382.07	1809
7382.1	1807
7382.12	1816
7382.15	1804
7382.18	1806
7382.21	1811
7382.24	1803
7382.27	1812
7382.3	1811
7382.33	1814
7382.36	1809
7382.39	1805
7382.42	1799
7382.45	1810
7382.48	1802
7382.51	1804
7382.54	1803
7382.57	1809
7382.6	1804
7382.62	1809
7382.65	1802
7382.68	1804
7382.71	1812
7382.74	1805
7382.77	1800
7382.8	1810
7382.83	1809
7382.86	1807
7382.89	1813
7382.92	1805
7382.95	1809
7382.98	1810
7383.01	1800
7383.04	1814
7383.07	1810
7383.1	1807
7383.13	1808
7383.15	1807
7383.18	1802
7383.21	1807
7383.24	1812
7383.27	1807
7383.3	1815
7383.33	1804
7383.36	1804
7383.39	1810
7383.42	1813
7383.45	1807
7383.48	1814
7383.51	1810
7383.54	1810
7383.57	1804
7383.6	1805
7383.63	1807
7383.65	1811
7383.68	1809
7383.71	1811
7383.74	1811
7383.77	1808
7383.8	1808
7383.83	1807
7383.86	1811
7383.89	1807
7383.92	1808
7383.95	1810
7383.98	1808
7384.01	1813
7384.04	1808
7384.07	1814
7384.1	1819
7384.13	1811
7384.16	1812
7384.18	1808
7384.21	1805
7384.24	1811
7384.27	1809
7384.3	1803
7384.33	1805
7384.36	1805
7384.39	1802
7384.42	1810
7384.45	1806
7384.48	1814
7384.51	1809
7384.54	1807
7384.57	1806
7384.6	1806
7384.63	1817
7384.66	1817
7384.68	1813
7384.71	1816
7384.74	1810
7384.77	1825
7384.8	1803
7384.83	1811
7384.86	1809
7384.89	1811
7384.92	1805
7384.95	1801
7384.98	1810
7385.01	1807
7385.04	1811
7385.07	1805
7385.1	1806
7385.13	1801
7385.16	1808
7385.19	1808
7385.21	1806
7385.24	1804
7385.27	1807
7385.3	1801
7385.33	1804
7385.36	1802
7385.39	1800
7385.42	1812
7385.45	1808
7385.48	1815
7385.51	1806
7385.54	1805
7385.57	1807
7385.6	1809
7385.63	1804
7385.66	1801
7385.69	1806
7385.71	1811
7385.74	1814
7385.77	1814
7385.8	1805
7385.83	1811
7385.86	1815
7385.89	1803
7385.92	1805
7385.95	1815
7385.98	1808
7386.01	1805
7386.04	1805
7386.07	1811
7386.1	1803
7386.13	1808
7386.16	1804
7386.19	1804
7386.22	1809
7386.24	1805
7386.27	1806
7386.3	1807
7386.33	1807
7386.36	1810
7386.39	1809
7386.42	1805
7386.45	1812
7386.48	1812
7386.51	1804
7386.54	1809
7386.57	1806
7386.6	1807
7386.63	1807
7386.66	1811
7386.69	1809
7386.72	1804
7386.74	1808
7386.77	1808
7386.8	1808
7386.83	1808
7386.86	1811
7386.89	1808
7386.92	1808
7386.95	1804
7386.98	1811
7387.01	1810
7387.04	1808
7387.07	1808
7387.1	1809
7387.13	1803
7387.16	1807
7387.19	1810
7387.22	1816
7387.25	1806
7387.27	1807
7387.3	1813
7387.33	1805
7387.36	1802
7387.39	1804
7387.42	1806
7387.45	1806
7387.48	1805
7387.51	1808
7387.54	1809
7387.57	1803
7387.6	1806
7387.63	1808
7387.66	1805
7387.69	1809
7387.72	1813
7387.75	1809
7387.77	1806
7387.8	1807
7387.83	1799
7387.86	1808
7387.89	1811
7387.92	1805
7387.95	1810
7387.98	1803
7388.01	1807
7388.04	1812
7388.07	1803
7388.1	1807
7388.13	1811
7388.16	1810
7388.19	1810
7388.22	1810
7388.25	1802
7388.28	1803
7388.3	1811
7388.33	1809
7388.36	1809
7388.39	1811
7388.42	1805
7388.45	1806
7388.48	1809
7388.51	1806
7388.54	1814
7388.57	1805
7388.6	1810
7388.63	1810
7388.66	1806
7388.69	1804
7388.72	1803
7388.75	1817
7388.78	1805
7388.8	1803
7388.83	1813
7388.86	1815
7388.89	1809
7388.92	1811
7388.95	1813
7388.98	1809
7389.01	1806
7389.04	1815
7389.07	1806
7389.1	1804
7389.13	1803
7389.16	1807
7389.19	1801
7389.22	1812
7389.25	1803
7389.28	1807
7389.31	1803
7389.33	1804
7389.36	1806
7389.39	1805
7389.42	1807
7389.45	1810
7389.48	1809
7389.51	1806
7389.54	1806
7389.57	1805
7389.6	1809
7389.63	1807
7389.66	1807
7389.69	1804
7389.72	1805
7389.75	1807
7389.78	1812
7389.81	1802
7389.83	1812
7389.86	1805
7389.89	1804
7389.92	1812
7389.95	1810
7389.98	1808
7390.01	1807
7390.04	1808
7390.07	1809
7390.1	1801
7390.13	1811
7390.16	1806
7390.19	1803
7390.22	1811
7390.25	1803
7390.28	1808
7390.31	1808
7390.34	1807
7390.36	1803
7390.39	1808
7390.42	1804
7390.45	1805
7390.48	1801
7390.51	1818
7390.54	1809
7390.57	1814
7390.6	1807
7390.63	1812
7390.66	1810
7390.69	1805
7390.72	1807
7390.75	1805
7390.78	1809
7390.81	1810
7390.84	1807
7390.86	1811
7390.89	1807
7390.92	1802
7390.95	1805
7390.98	1801
7391.01	1806
7391.04	1805
7391.07	1808
7391.1	1808
7391.13	1809
7391.16	1806
7391.19	1807
7391.22	1804
7391.25	1807
7391.28	1806
7391.31	1808
7391.34	1812
7391.37	1810
7391.39	1800
7391.42	1802
7391.45	1808
7391.48	1806
7391.51	1809
7391.54	1812
7391.57	1805
7391.6	1812
7391.63	1804
7391.66	1800
7391.69	1805
7391.72	1797
7391.75	1803
7391.78	1802
7391.81	1812
7391.84	1810
7391.87	1807
7391.89	1811
7391.92	1814
7391.95	1807
7391.98	1800
7392.01	1800
7392.04	1800
7392.07	1805
7392.1	1811
7392.13	1808
7392.16	1808
7392.19	1802
7392.22	1803
7392.25	1802
7392.28	1803
7392.31	1806
7392.34	1803
7392.37	1807
7392.4	1810
7392.42	1804
7392.45	1808
7392.48	1811
7392.51	1799
7392.54	1809
7392.57	1805
7392.6	1810
7392.63	1804
7392.66	1804
7392.69	1809
7392.72	1817
7392.75	1807
7392.78	1804
7392.81	1802
7392.84	1799
7392.87	1815
7392.9	1802
7392.92	1815
7392.95	1807
7392.98	1804
7393.01	1805
7393.04	1808
7393.07	1810
7393.1	1802
7393.13	1800
7393.16	1807
7393.19	1808
7393.22	1811
7393.25	1808
7393.28	1803
7393.31	1807
7393.34	1808
7393.37	1805
7393.4	1807
7393.43	1799
7393.45	1807
7393.48	1811
7393.51	1807
7393.54	1799

